A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae

The light curves of Type Ia supernovae are routinely used to constrain cosmology models. Driven by radioactive decay of 56Ni, the light curves steadily decline over time, but >150 days past explosion, the near-infrared portion is poorly characterized. We report a year-long plateau in the near-infrared light curve at 150-500 days, followed by a second decline phase accompanied by a possible appearance of [Fe I] emission lines. This near-infrared plateau contrasts sharply with Type IIP plateaus and requires a new physical mechanism. We suggest a such as masking of the "near-infrared catastrophe," a predicted yet unobserved sharp light-curve decline, by scattering of ultraviolet photons to longer wavelengths. The transition off the plateau could be due to a change in the dominant ionization state of the supernova ejecta. Our results shed new light on the complex radiative transfer processes that take place in Type Ia supernovae and enhance their use as "standard candles."

==> Data1.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Data behind Figure 2
================================================================================
Byte-by-byte Description of file: fig2_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label      Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Supernova  Supernova name
   9- 13 A5     ---     Filter     Filter of observations
  15- 20 F6.1   d       Phase      Phase, relative to maximum B-band light
  22- 28 F7.3   mag     Mag        Scaled absolute magnitude (see text)
  30- 34 A5     mag   e_Mag        Magnitude error
  36- 65 A30    ---     Source     Source of original measurement
--------------------------------------------------------------------------------
Note (1):   See text for description of how the light curve of each supernova was scaled and converted to absolute magnitudes.
--------------------------------------------------------------------------------
1998bu  H       -8.5 -18.236 0.050 Meikle (2000)                  
1998bu  H       -7.7 -18.086 0.060 Meikle (2000)                  
1998bu  H       -7.6 -18.306 0.050 Meikle (2000)                  
1998bu  H       -5.6 -18.386 0.050 Meikle (2000)                  
1998bu  H       -4.7 -18.196 0.060 Meikle (2000)                  
1998bu  H       -3.9 -18.376 0.030 Meikle (2000)                  
1998bu  H       -2.9 -18.106 0.030 Meikle (2000)                  
1998bu  H       -1.4 -18.126 0.040 Meikle (2000)                  
1998bu  H       -0.6 -18.086 0.040 Meikle (2000)                  
1998bu  H        0.1 -18.016 0.050 Meikle (2000)                  
1998bu  H        2.1 -18.136 0.050 Meikle (2000)                  
1998bu  H        4.1 -18.086 0.050 Meikle (2000)                  
1998bu  H        5.1 -18.006 0.050 Meikle (2000)                  
1998bu  H        6.5 -17.996 0.030 Meikle (2000)                  
1998bu  H       17.0 -18.216 0.050 Meikle (2000)                  
1998bu  H       17.2 -18.026 0.050 Meikle (2000)                  
1998bu  H       21.6 -18.286 0.060 Meikle (2000)                  
1998bu  H       22.7 -18.176 0.030 Meikle (2000)                  
1998bu  H       23.5 -18.226 0.020 Meikle (2000)                  
1998bu  H       23.6 -18.316 0.060 Meikle (2000)                  
1998bu  H       25.3 -18.236 0.060 Meikle (2000)                  
1998bu  H       25.6 -18.296 0.100 Meikle (2000)                  
1998bu  H       31.5 -17.966 0.030 Meikle (2000)                  
1998bu  H      250.0 -12.466 0.100 Spyromilio et al. (2004)       
1998bu  H      344.0 -12.266 0.100 Spyromilio et al. (2004)       
2000cx  J       -7.6 -17.953 0.009 Candia et al. (2003)           
2000cx  J       -6.6 -18.115 0.008 Candia et al. (2003)           
2000cx  J       -1.6 -18.333 0.007 Candia et al. (2003)           
2000cx  J        0.4 -18.181 0.008 Candia et al. (2003)           
2000cx  J        3.4 -17.908 0.011 Candia et al. (2003)           
2000cx  J        6.3 -17.664 0.011 Candia et al. (2003)           
2000cx  J        9.3 -16.659 0.058 Candia et al. (2003)           
2000cx  J       13.3 -16.354 0.025 Candia et al. (2003)           
2000cx  J       16.3 -16.199 0.023 Candia et al. (2003)           
2000cx  J       19.3 -16.148 0.052 Candia et al. (2003)           
2000cx  J       22.2 -16.372 0.028 Candia et al. (2003)           
2000cx  J       25.3 -16.747 0.015 Candia et al. (2003)           
2000cx  J       31.3 -16.763 0.018 Candia et al. (2003)           
2000cx  J       34.3 -16.521 0.018 Candia et al. (2003)           
2000cx  J       37.3 -16.205 0.037 Candia et al. (2003)           
2000cx  J       41.2 -15.857 0.029 Candia et al. (2003)           
2000cx  J       52.2 -14.825 0.094 Candia et al. (2003)           
2000cx  J      369.0 -10.373 0.080 Sollerman et al. (2004)        
2000cx  J      421.0 -10.403 0.070 Sollerman et al. (2004)        
2000cx  J      480.0 -10.363 0.090 Sollerman et al. (2004)        
2000cx  J      481.0 -10.503 0.090 Sollerman et al. (2004)        
2000cx  J      483.0 -10.463 0.110 Sollerman et al. (2004)        
2000cx  H       -7.6 -17.855 0.017 Candia et al. (2003)           
2000cx  H       -6.6 -18.110 0.008 Candia et al. (2003)           
2000cx  H       -1.6 -18.162 0.014 Candia et al. (2003)           
2000cx  H        0.4 -17.992 0.016 Candia et al. (2003)           
2000cx  H        3.4 -17.860 0.023 Candia et al. (2003)           
2000cx  H        6.3 -17.848 0.019 Candia et al. (2003)           
2000cx  H        9.3 -17.574 0.054 Candia et al. (2003)           
2000cx  H       13.3 -17.540 0.026 Candia et al. (2003)           
2000cx  H       16.3 -17.531 0.029 Candia et al. (2003)           
2000cx  H       20.2 -17.683 0.020 Candia et al. (2003)           
2000cx  H       23.3 -17.808 0.016 Candia et al. (2003)           
2000cx  H       29.3 -17.573 0.017 Candia et al. (2003)           
2000cx  H       32.3 -17.337 0.020 Candia et al. (2003)           
2000cx  H       35.3 -17.097 0.044 Candia et al. (2003)           
2000cx  H       39.2 -16.972 0.027 Candia et al. (2003)           
2000cx  H       60.3 -15.714 0.091 Candia et al. (2003)           
2000cx  H      369.0 -10.903 0.130 Sollerman et al. (2004)        
2000cx  H      421.0 -11.183 0.100 Sollerman et al. (2004)        
2000cx  H      480.0 -11.083 0.140 Sollerman et al. (2004)        
2000cx  H      481.0 -11.283 0.120 Sollerman et al. (2004)        
2000cx  H      483.0 -11.243 0.110 Sollerman et al. (2004)        
2000cx  K       -7.6 -17.909 0.031 Candia et al. (2003)           
2000cx  K       -6.6 -17.979 0.024 Candia et al. (2003)           
2000cx  K       -1.6 -18.284 0.022 Candia et al. (2003)           
2000cx  K        0.4 -18.121 0.025 Candia et al. (2003)           
2000cx  K        3.4 -18.038 0.028 Candia et al. (2003)           
2000cx  K        6.3 -17.856 0.031 Candia et al. (2003)           
2000cx  K       13.3 -17.648 0.037 Candia et al. (2003)           
2000cx  K       16.3 -17.554 0.032 Candia et al. (2003)           
2000cx  K       19.3 -17.687 0.045 Candia et al. (2003)           
2000cx  K       22.2 -17.595 0.038 Candia et al. (2003)           
2000cx  K       25.3 -17.831 0.032 Candia et al. (2003)           
2000cx  K       31.3 -17.560 0.029 Candia et al. (2003)           
2000cx  K       34.3 -17.236 0.040 Candia et al. (2003)           
2000cx  K       37.3 -17.199 0.083 Candia et al. (2003)           
2000cx  K       41.2 -16.571 0.119 Candia et al. (2003)           
2000cx  K      369.0 -11.913 0.110 Sollerman et al. (2004)        
20001el J      -10.7 -17.589 0.021 Krisciunas et al. (2003)       
20001el J       -7.7 -18.067 0.020 Krisciunas et al. (2003)       
20001el J       -4.7 -18.318 0.022 Krisciunas et al. (2003)       
20001el J        1.3 -18.210 0.020 Krisciunas et al. (2003)       
20001el J        4.3 -18.019 0.020 Krisciunas et al. (2003)       
20001el J        7.3 -17.658 0.020 Krisciunas et al. (2003)       
20001el J       10.3 -17.057 0.022 Krisciunas et al. (2003)       
20001el J       13.2 -16.931 0.032 Krisciunas et al. (2003)       
20001el J       16.3 -16.906 0.068 Krisciunas et al. (2003)       
20001el J       19.3 -16.816 0.020 Krisciunas et al. (2003)       
20001el J       20.3 -17.005 0.023 Krisciunas et al. (2003)       
20001el J       21.2 -17.029 0.022 Krisciunas et al. (2003)       
20001el J       22.2 -17.022 0.025 Krisciunas et al. (2003)       
20001el J       22.3 -16.933 0.043 Krisciunas et al. (2003)       
20001el J       25.3 -16.979 0.021 Krisciunas et al. (2003)       
20001el J       28.3 -16.997 0.025 Krisciunas et al. (2003)       
20001el J       31.2 -17.199 0.023 Krisciunas et al. (2003)       
20001el J       34.2 -17.084 0.021 Krisciunas et al. (2003)       
20001el J       40.2 -16.422 0.025 Krisciunas et al. (2003)       
20001el J       43.2 -16.279 0.028 Krisciunas et al. (2003)       
20001el J       46.2 -15.992 0.026 Krisciunas et al. (2003)       
20001el J       49.2 -15.842 0.027 Krisciunas et al. (2003)       
20001el J       52.2 -15.652 0.026 Krisciunas et al. (2003)       
20001el J       55.2 -15.397 0.033 Krisciunas et al. (2003)       
20001el J       56.3 -15.483 0.020 Krisciunas et al. (2003)       
20001el J       58.2 -15.317 0.020 Krisciunas et al. (2003)       
20001el J       58.2 -15.222 0.034 Krisciunas et al. (2003)       
20001el J       59.2 -15.232 0.020 Krisciunas et al. (2003)       
20001el J       60.2 -15.166 0.025 Krisciunas et al. (2003)       
20001el J       61.2 -15.127 0.024 Krisciunas et al. (2003)       
20001el J       61.2 -14.958 0.033 Krisciunas et al. (2003)       
20001el J       62.2 -15.107 0.046 Krisciunas et al. (2003)       
20001el J       64.3 -14.776 0.043 Krisciunas et al. (2003)       
20001el J      317.0 -12.046 0.100 Stritzinger & Sollerman (2007) 
20001el J      370.0 -11.986 0.110 Stritzinger & Sollerman (2007) 
20001el J      443.0 -11.646 0.120 Stritzinger & Sollerman (2007) 
20001el J      445.0 -11.966 0.120 Stritzinger & Sollerman (2007) 
20001el H      -10.7 -17.535 0.036 Krisciunas et al. (2003)       
20001el H       -7.7 -18.035 0.037 Krisciunas et al. (2003)       
20001el H       -4.7 -18.111 0.037 Krisciunas et al. (2003)       
20001el H        1.3 -18.003 0.036 Krisciunas et al. (2003)       
20001el H        4.3 -17.943 0.036 Krisciunas et al. (2003)       
20001el H        7.3 -17.957 0.036 Krisciunas et al. (2003)       
20001el H       10.3 -17.920 0.042 Krisciunas et al. (2003)       
20001el H       13.2 -17.951 0.051 Krisciunas et al. (2003)       
20001el H       16.3 -18.056 0.099 Krisciunas et al. (2003)       
20001el H       19.3 -18.151 0.036 Krisciunas et al. (2003)       
20001el H       20.3 -18.218 0.040 Krisciunas et al. (2003)       
20001el H       21.2 -18.214 0.019 Krisciunas et al. (2003)       
20001el H       22.2 -18.230 0.026 Krisciunas et al. (2003)       
20001el H       22.3 -18.112 0.071 Krisciunas et al. (2003)       
20001el H       25.3 -18.135 0.038 Krisciunas et al. (2003)       
20001el H       28.3 -18.088 0.042 Krisciunas et al. (2003)       
20001el H       31.2 -18.064 0.041 Krisciunas et al. (2003)       
20001el H       34.2 -17.937 0.039 Krisciunas et al. (2003)       
20001el H       40.2 -17.427 0.043 Krisciunas et al. (2003)       
20001el H       43.2 -17.384 0.048 Krisciunas et al. (2003)       
20001el H       46.2 -17.205 0.044 Krisciunas et al. (2003)       
20001el H       49.2 -17.106 0.045 Krisciunas et al. (2003)       
20001el H       52.2 -16.983 0.044 Krisciunas et al. (2003)       
20001el H       55.2 -16.847 0.053 Krisciunas et al. (2003)       
20001el H       56.3 -16.841 0.054 Krisciunas et al. (2003)       
20001el H       58.2 -16.682 0.039 Krisciunas et al. (2003)       
20001el H       58.2 -16.708 0.055 Krisciunas et al. (2003)       
20001el H       59.2 -16.704 0.016 Krisciunas et al. (2003)       
20001el H       60.2 -16.634 0.022 Krisciunas et al. (2003)       
20001el H       61.2 -16.648 0.080 Krisciunas et al. (2003)       
20001el H       61.2 -16.620 0.055 Krisciunas et al. (2003)       
20001el H       64.3 -16.372 0.067 Krisciunas et al. (2003)       
20001el H      316.0 -12.796 0.120 Stritzinger & Sollerman (2007) 
20001el H      370.0 -12.576 0.110 Stritzinger & Sollerman (2007) 
20001el H      443.0 -12.306 0.110 Stritzinger & Sollerman (2007) 
20001el H      445.0 -12.726 0.120 Stritzinger & Sollerman (2007) 
20001el K      -10.7 -17.653 0.044 Krisciunas et al. (2003)       
20001el K       -7.7 -18.175 0.045 Krisciunas et al. (2003)       
20001el K       -4.7 -18.365 0.046 Krisciunas et al. (2003)       
20001el K        1.3 -18.277 0.043 Krisciunas et al. (2003)       
20001el K        4.3 -18.135 0.043 Krisciunas et al. (2003)       
20001el K        7.3 -18.080 0.043 Krisciunas et al. (2003)       
20001el K       10.3 -18.054 0.051 Krisciunas et al. (2003)       
20001el K       13.2 -18.111 0.063 Krisciunas et al. (2003)       
20001el K       16.3 -18.160 0.103 Krisciunas et al. (2003)       
20001el K       19.3 -18.209 0.043 Krisciunas et al. (2003)       
20001el K       20.3 -18.161 0.036 Krisciunas et al. (2003)       
20001el K       21.2 -18.239 0.039 Krisciunas et al. (2003)       
20001el K       22.2 -18.208 0.036 Krisciunas et al. (2003)       
20001el K       22.3 -18.323 0.086 Krisciunas et al. (2003)       
20001el K       25.3 -18.255 0.045 Krisciunas et al. (2003)       
20001el K       28.3 -18.151 0.053 Krisciunas et al. (2003)       
20001el K       31.2 -18.114 0.049 Krisciunas et al. (2003)       
20001el K       34.2 -17.879 0.043 Krisciunas et al. (2003)       
20001el K       40.2 -17.329 0.058 Krisciunas et al. (2003)       
20001el K       43.2 -17.303 0.058 Krisciunas et al. (2003)       
20001el K       46.2 -17.084 0.053 Krisciunas et al. (2003)       
20001el K       49.2 -16.891 0.056 Krisciunas et al. (2003)       
20001el K       52.2 -16.792 0.059 Krisciunas et al. (2003)       
20001el K       55.2 -16.659 0.065 Krisciunas et al. (2003)       
20001el K       56.3 -16.485 0.038 Krisciunas et al. (2003)       
20001el K       58.2 -16.506 0.053 Krisciunas et al. (2003)       
20001el K       58.2 -16.485 0.077 Krisciunas et al. (2003)       
20001el K       59.2 -16.398 0.048 Krisciunas et al. (2003)       
20001el K       60.2 -16.445 0.059 Krisciunas et al. (2003)       
20001el K       61.2 -16.416 0.075 Krisciunas et al. (2003)       
20001el K       62.2 -16.363 0.044 Krisciunas et al. (2003)       
20001el K       64.3 -16.258 0.081 Krisciunas et al. (2003)       
20001el K      316.0 -11.126 0.210 Stritzinger & Sollerman (2007) 
20001el K      370.0 -11.836 0.420 Stritzinger & Sollerman (2007) 
20001el K      383.0 -11.656 0.520 Stritzinger & Sollerman (2007) 
2003hv  J        1.2 -18.107 0.015 Leloudas et al. (2009)         
2003hv  J        5.1 -17.396 0.015 Leloudas et al. (2009)         
2003hv  J        8.1 -16.753 0.015 Leloudas et al. (2009)         
2003hv  J       15.1 -16.697 0.015 Leloudas et al. (2009)         
2003hv  J       19.1 -17.009 0.015 Leloudas et al. (2009)         
2003hv  J       23.0 -17.188 0.018 Leloudas et al. (2009)         
2003hv  J       26.1 -16.882 0.015 Leloudas et al. (2009)         
2003hv  J       29.0 -16.531 0.015 Leloudas et al. (2009)         
2003hv  J       32.0 -16.208 0.015 Leloudas et al. (2009)         
2003hv  J       35.1 -15.952 0.016 Leloudas et al. (2009)         
2003hv  J       38.0 -15.669 0.015 Leloudas et al. (2009)         
2003hv  J       41.0 -15.463 0.017 Leloudas et al. (2009)         
2003hv  J       45.0 -14.878 0.023 Leloudas et al. (2009)         
2003hv  J       55.0 -14.398 0.036 Leloudas et al. (2009)         
2003hv  J       62.0 -14.100 0.065 Leloudas et al. (2009)         
2003hv  J      344.2 -10.794 0.140 Leloudas et al. (2009)         
2003hv  J      356.1 -11.110 0.122 Leloudas et al. (2009)         
2003hv  J      538.8 -10.101 0.144 Leloudas et al. (2009)         
2003hv  J      765.9  -8.878 NaN   Leloudas et al. (2009)         
2003hv  H        1.2 -17.902 0.015 Leloudas et al. (2009)         
2003hv  H        5.1 -17.765 0.015 Leloudas et al. (2009)         
2003hv  H        8.1 -17.686 0.015 Leloudas et al. (2009)         
2003hv  H       15.1 -17.986 0.015 Leloudas et al. (2009)         
2003hv  H       19.1 -18.076 0.015 Leloudas et al. (2009)         
2003hv  H       23.0 -17.905 0.020 Leloudas et al. (2009)         
2003hv  H       26.1 -17.642 0.015 Leloudas et al. (2009)         
2003hv  H       29.0 -17.389 0.015 Leloudas et al. (2009)         
2003hv  H       32.0 -17.230 0.015 Leloudas et al. (2009)         
2003hv  H       35.1 -17.043 0.016 Leloudas et al. (2009)         
2003hv  H       38.0 -16.915 0.015 Leloudas et al. (2009)         
2003hv  H       41.0 -16.757 0.016 Leloudas et al. (2009)         
2003hv  H       45.0 -16.418 0.018 Leloudas et al. (2009)         
2003hv  H       55.0 -16.147 0.020 Leloudas et al. (2009)         
2003hv  H       62.0 -15.768 0.037 Leloudas et al. (2009)         
2003hv  H      355.1 -11.211 0.106 Leloudas et al. (2009)         
2003hv  H      502.9 -11.025 0.138 Leloudas et al. (2009)         
2003hv  H      537.8 -10.693 0.146 Leloudas et al. (2009)         
2003hv  H      765.9  -9.188 NaN   Leloudas et al. (2009)         
2003hv  F160W  786.1  -8.497 0.051 Leloudas et al. (2009)         
2003hv  K        1.2 -18.088 0.018 Leloudas et al. (2009)         
2003hv  K        5.1 -17.810 0.021 Leloudas et al. (2009)         
2003hv  K        8.1 -17.659 0.026 Leloudas et al. (2009)         
2003hv  K       15.1 -17.977 0.018 Leloudas et al. (2009)         
2003hv  K       19.1 -17.999 0.022 Leloudas et al. (2009)         
2003hv  K       23.0 -17.972 0.073 Leloudas et al. (2009)         
2003hv  K       26.1 -17.664 0.020 Leloudas et al. (2009)         
2003hv  K       29.0 -17.392 0.026 Leloudas et al. (2009)         
2003hv  K       32.0 -17.252 0.022 Leloudas et al. (2009)         
2003hv  K       38.0 -17.072 0.026 Leloudas et al. (2009)         
2003hv  K       41.0 -16.882 0.024 Leloudas et al. (2009)         
2003hv  K       55.0 -16.128 0.048 Leloudas et al. (2009)         
2003hv  K      355.1 -10.967 0.216 Leloudas et al. (2009)         
2003hv  K      356.1 -10.885 0.224 Leloudas et al. (2009)         
2003hv  K      502.9 -10.488 NaN   Leloudas et al. (2009)         
2003hv  K      534.8 -10.488 NaN   Leloudas et al. (2009)         
2004eo  J       -0.9 -18.318 0.073 Pastorello et al. (2007)       
2004eo  J        2.2 -18.179 0.065 Pastorello et al. (2007)       
2004eo  J        3.1 -18.040 0.077 Pastorello et al. (2007)       
2004eo  J        5.1 -17.828 0.101 Pastorello et al. (2007)       
2004eo  J       20.1 -17.162 0.145 Pastorello et al. (2007)       
2004eo  J       21.7 -17.211 0.087 Pastorello et al. (2007)       
2004eo  J       28.7 -17.468 0.062 Pastorello et al. (2007)       
2004eo  J       36.1 -16.848 0.192 Pastorello et al. (2007)       
2004eo  J       36.2 -16.840 0.097 Pastorello et al. (2007)       
2004eo  J       47.7 -15.700 0.076 Pastorello et al. (2007)       
2004eo  J       50.1 -15.759 0.103 Pastorello et al. (2007)       
2004eo  J      202.7 -12.078 0.102 Pastorello et al. (2007)       
2004eo  J      226.6 -11.807 0.282 Pastorello et al. (2007)       
2004eo  J      204.5 -12.973 NaN   Pastorello et al. (2007)       
2004eo  H       -0.9 -18.028 0.097 Pastorello et al. (2007)       
2004eo  H        2.2 -18.022 0.085 Pastorello et al. (2007)       
2004eo  H        3.1 -18.022 0.098 Pastorello et al. (2007)       
2004eo  H        5.1 -17.936 0.134 Pastorello et al. (2007)       
2004eo  H       20.1 -18.166 0.119 Pastorello et al. (2007)       
2004eo  H       21.7 -18.225 0.072 Pastorello et al. (2007)       
2004eo  H       28.7 -17.899 0.085 Pastorello et al. (2007)       
2004eo  H       47.7 -16.998 0.099 Pastorello et al. (2007)       
2004eo  H       50.1 -16.963 0.091 Pastorello et al. (2007)       
2004eo  H      232.6 -13.115 0.312 Pastorello et al. (2007)       
2004eo  H      197.7 -14.283 NaN   Pastorello et al. (2007)       
2004eo  H      199.7 -13.483 NaN   Pastorello et al. (2007)       
2004eo  H      204.5 -13.963 NaN   Pastorello et al. (2007)       
2004eo  K       -0.9 -18.332 0.177 Pastorello et al. (2007)       
2004eo  K        1.1 -18.333 0.191 Pastorello et al. (2007)       
2004eo  K        2.2 -18.336 0.150 Pastorello et al. (2007)       
2004eo  K        3.1 -18.331 0.337 Pastorello et al. (2007)       
2004eo  K        5.1 -18.328 0.523 Pastorello et al. (2007)       
2004eo  K        7.1 -18.256 0.322 Pastorello et al. (2007)       
2004eo  K       20.1 -18.249 0.182 Pastorello et al. (2007)       
2004eo  K       21.7 -18.339 0.092 Pastorello et al. (2007)       
2004eo  K       28.7 -17.804 0.177 Pastorello et al. (2007)       
2004eo  K       50.1 -16.787 0.198 Pastorello et al. (2007)       
2004eo  K      204.5 -14.693 NaN   Pastorello et al. (2007)       
2004eo  K      235.5 -14.963 NaN   Pastorello et al. (2007)       
2011fe  J      -13.8 -16.000 0.010 Matheson et al. (2012)         
2011fe  J      -11.7 -16.959 0.010 Matheson et al. (2012)         
2011fe  J      -10.8 -17.294 0.011 Matheson et al. (2012)         
2011fe  J       -6.8 -18.175 0.013 Matheson et al. (2012)         
2011fe  J       -5.8 -18.277 0.010 Matheson et al. (2012)         
2011fe  J       -0.8 -18.357 0.009 Matheson et al. (2012)         
2011fe  J        5.2 -17.892 0.009 Matheson et al. (2012)         
2011fe  J        6.2 -17.788 0.009 Matheson et al. (2012)         
2011fe  J        7.2 -17.636 0.012 Matheson et al. (2012)         
2011fe  J        8.2 -17.460 0.010 Matheson et al. (2012)         
2011fe  J       10.2 -17.000 0.009 Matheson et al. (2012)         
2011fe  J       11.2 -16.797 0.009 Matheson et al. (2012)         
2011fe  J       13.2 -16.534 0.010 Matheson et al. (2012)         
2011fe  J       14.2 -16.478 0.011 Matheson et al. (2012)         
2011fe  J       16.2 -16.466 0.009 Matheson et al. (2012)         
2011fe  J       19.2 -16.573 0.011 Matheson et al. (2012)         
2011fe  J       21.2 -16.660 0.010 Matheson et al. (2012)         
2011fe  J       23.2 -16.749 0.010 Matheson et al. (2012)         
2011fe  J       24.2 -16.809 0.010 Matheson et al. (2012)         
2011fe  J       26.2 -16.933 0.009 Matheson et al. (2012)         
2011fe  J       28.2 -17.072 0.011 Matheson et al. (2012)         
2011fe  J       30.2 -17.147 0.010 Matheson et al. (2012)         
2011fe  J       32.2 -17.142 0.010 Matheson et al. (2012)         
2011fe  J       34.2 -16.995 0.022 Matheson et al. (2012)         
2011fe  J       35.2 -16.905 0.011 Matheson et al. (2012)         
2011fe  J       36.2 -16.808 0.009 Matheson et al. (2012)         
2011fe  J       37.2 -16.725 0.016 Matheson et al. (2012)         
2011fe  J       38.2 -16.603 0.013 Matheson et al. (2012)         
2011fe  J       39.2 -16.522 0.011 Matheson et al. (2012)         
2011fe  J       40.2 -16.435 0.012 Matheson et al. (2012)         
2011fe  J       46.2 -15.940 0.011 Matheson et al. (2012)         
2011fe  J      234.8 -11.680 0.100 Shappee et al. (2017)          
2011fe  J      442.8 -11.440 0.040 Shappee et al. (2017)          
2011fe  J      517.8 -10.630 0.180 Shappee et al. (2017)          
2011fe  F125W 1232.0  -4.790 0.120 Kerzendorf et al. (2017)       
2011fe  F125W 1461.0  -4.200 0.210 Kerzendorf et al. (2017)       
2011fe  H      -13.8 -16.038 0.009 Matheson et al. (2012)         
2011fe  H      -11.7 -16.962 0.008 Matheson et al. (2012)         
2011fe  H      -10.8 -17.273 0.008 Matheson et al. (2012)         
2011fe  H       -9.7 -17.543 0.010 Matheson et al. (2012)         
2011fe  H       -8.7 -17.736 0.008 Matheson et al. (2012)         
2011fe  H       -6.8 -18.011 0.008 Matheson et al. (2012)         
2011fe  H       -5.8 -18.092 0.008 Matheson et al. (2012)         
2011fe  H       -0.8 -18.056 0.008 Matheson et al. (2012)         
2011fe  H        5.2 -17.832 0.008 Matheson et al. (2012)         
2011fe  H        6.2 -17.824 0.008 Matheson et al. (2012)         
2011fe  H        7.2 -17.825 0.009 Matheson et al. (2012)         
2011fe  H        8.2 -17.801 0.008 Matheson et al. (2012)         
2011fe  H       10.2 -17.764 0.008 Matheson et al. (2012)         
2011fe  H       11.2 -17.760 0.008 Matheson et al. (2012)         
2011fe  H       13.2 -17.776 0.008 Matheson et al. (2012)         
2011fe  H       14.2 -17.815 0.009 Matheson et al. (2012)         
2011fe  H       16.2 -17.894 0.008 Matheson et al. (2012)         
2011fe  H       19.2 -18.033 0.008 Matheson et al. (2012)         
2011fe  H       20.2 -18.081 0.015 Matheson et al. (2012)         
2011fe  H       21.2 -18.089 0.008 Matheson et al. (2012)         
2011fe  H       23.2 -18.134 0.008 Matheson et al. (2012)         
2011fe  H       24.2 -18.145 0.008 Matheson et al. (2012)         
2011fe  H       26.2 -18.156 0.008 Matheson et al. (2012)         
2011fe  H       28.2 -18.126 0.008 Matheson et al. (2012)         
2011fe  H       30.2 -18.063 0.008 Matheson et al. (2012)         
2011fe  H       31.2 -18.015 0.009 Matheson et al. (2012)         
2011fe  H       32.2 -17.969 0.009 Matheson et al. (2012)         
2011fe  H       34.2 -17.830 0.008 Matheson et al. (2012)         
2011fe  H       35.2 -17.759 0.008 Matheson et al. (2012)         
2011fe  H       36.2 -17.682 0.010 Matheson et al. (2012)         
2011fe  H       37.2 -17.615 0.008 Matheson et al. (2012)         
2011fe  H       38.2 -17.556 0.008 Matheson et al. (2012)         
2011fe  H       39.2 -17.504 0.010 Matheson et al. (2012)         
2011fe  H       40.2 -17.445 0.010 Matheson et al. (2012)         
2011fe  H       46.2 -17.152 0.008 Matheson et al. (2012)         
2011fe  F160W 1124.5  -6.490 0.020 Shappee et al. (2017)          
2011fe  F160W 1232.0  -6.080 0.080 Kerzendorf et al. (2017)       
2011fe  F160W 1303.7  -5.740 0.040 Shappee et al. (2017)          
2011fe  F160W 1402.4  -5.450 0.040 Shappee et al. (2017)          
2011fe  F160W 1461.0  -5.330 0.140 Kerzendorf et al. (2017)       
2011fe  F160W 1622.4  -4.770 0.070 Shappee et al. (2017)          
2011fe  F160W 1843.2  -4.370 0.080 Shappee et al. (2017)          
2012cg  H      -14.1 -16.303 0.110 Marion et al. (2016)           
2012cg  H      -12.2 -17.003 0.020 Marion et al. (2016)           
2012cg  H      -11.1 -17.343 0.020 Marion et al. (2016)           
2012cg  H      -10.1 -17.573 0.030 Marion et al. (2016)           
2012cg  H       -9.1 -17.813 0.020 Marion et al. (2016)           
2012cg  H       -8.1 -17.953 0.020 Marion et al. (2016)           
2012cg  H       -7.1 -18.133 0.060 Marion et al. (2016)           
2012cg  H       -6.1 -18.203 0.060 Marion et al. (2016)           
2012cg  H       -5.2 -18.263 0.080 Marion et al. (2016)           
2012cg  H       -3.1 -18.193 0.020 Marion et al. (2016)           
2012cg  H       -2.1 -18.143 0.040 Marion et al. (2016)           
2012cg  H       -1.1 -18.103 0.050 Marion et al. (2016)           
2012cg  H        0.9 -17.963 0.090 Marion et al. (2016)           
2012cg  H        1.9 -18.073 0.070 Marion et al. (2016)           
2012cg  H        2.8 -18.003 0.030 Marion et al. (2016)           
2012cg  H        3.9 -17.803 0.020 Marion et al. (2016)           
2012cg  H        4.9 -17.903 0.040 Marion et al. (2016)           
2012cg  H        6.9 -17.783 0.020 Marion et al. (2016)           
2012cg  F160W  582.8 -10.625 0.140 Graur et al. (2016)            
2012cg  F160W  591.1 -10.465 0.170 Graur et al. (2016)            
2012cg  F160W  609.0 -10.175 0.210 Graur et al. (2016)            
2012cg  F160W  616.8 -10.185 0.210 Graur et al. (2016)            
2012cg  F160W  642.6 -10.015 0.240 Graur et al. (2016)            
2012ht  H      -11.4 -17.344 0.012 Burns et al. (2018)            
2012ht  H      -10.3 -17.608 0.018 Burns et al. (2018)            
2012ht  H       -8.3 -18.027 0.014 Burns et al. (2018)            
2012ht  H       -7.3 -18.161 0.014 Burns et al. (2018)            
2012ht  H       -6.4 -18.259 0.015 Burns et al. (2018)            
2012ht  H       -3.4 -18.293 0.022 Burns et al. (2018)            
2012ht  H       -2.4 -18.177 0.023 Burns et al. (2018)            
2012ht  H       -0.4 -18.044 0.018 Burns et al. (2018)            
2012ht  H        1.6 -17.955 0.020 Burns et al. (2018)            
2012ht  H       22.6 -17.994 0.011 Burns et al. (2018)            
2012ht  H       23.6 -17.974 0.011 Burns et al. (2018)            
2012ht  H       24.5 -17.919 0.013 Burns et al. (2018)            
2012ht  H       31.6 -17.522 0.013 Burns et al. (2018)            
2012ht  H       51.5 -16.535 0.030 Burns et al. (2018)            
2012ht  H       54.5 -16.353 0.028 Burns et al. (2018)            
2012ht  H       58.5 -16.114 0.024 Burns et al. (2018)            
2012ht  H       89.5 -14.741 0.022 Burns et al. (2018)            
2012ht  F160W  346.1 -11.298 0.010 This work                      
2012ht  F160W  354.2 -11.535 0.007 This work                      
2012ht  F160W  373.1 -11.489 0.009 This work                      
2012ht  F160W  380.2 -11.560 0.007 This work                      
2012ht  F160W  406.0 -11.498 0.001 This work                      
2013dy  H       -9.8 -17.627 0.070 Pan et al. (2015)              
2013dy  H       -2.8 -18.167 0.070 Pan et al. (2015)              
2013dy  H        2.2 -17.917 0.070 Pan et al. (2015)              
2013dy  H        3.2 -17.927 0.070 Pan et al. (2015)              
2013dy  H        4.3 -17.867 0.070 Pan et al. (2015)              
2013dy  H        5.3 -17.877 0.070 Pan et al. (2015)              
2013dy  H        7.2 -17.827 0.070 Pan et al. (2015)              
2013dy  H        9.3 -17.797 0.070 Pan et al. (2015)              
2013dy  H       10.2 -17.767 0.070 Pan et al. (2015)              
2013dy  H       11.3 -17.747 0.050 Pan et al. (2015)              
2013dy  H       15.2 -17.817 0.050 Pan et al. (2015)              
2013dy  H       16.1 -17.837 0.050 Pan et al. (2015)              
2013dy  H       18.4 -17.927 0.050 Pan et al. (2015)              
2013dy  H       20.3 -17.987 0.050 Pan et al. (2015)              
2013dy  H       21.2 -18.007 0.050 Pan et al. (2015)              
2013dy  H       40.2 -17.807 0.050 Pan et al. (2015)              
2013dy  H       51.2 -17.207 0.050 Pan et al. (2015)              
2013dy  F160W   76.4 -16.784 0.001 This work                      
2013dy  F160W   84.4 -16.560 0.001 This work                      
2013dy  F160W   91.2 -16.333 0.001 This work                      
2013dy  F160W  103.1 -15.859 0.001 This work                      
2013dy  F160W  111.6 -15.552 0.002 This work                      
2013dy  F160W  136.6 -14.876 0.002 This work                      
2014J   J      -10.0 -17.764 0.060 Sand et al. (2016)             
2014J   J       -8.9 -18.004 0.030 Sand et al. (2016)             
2014J   J       -8.0 -18.094 0.040 Sand et al. (2016)             
2014J   J       -7.0 -18.174 0.030 Sand et al. (2016)             
2014J   J       -6.0 -18.254 0.030 Sand et al. (2016)             
2014J   J       -5.0 -18.254 0.070 Sand et al. (2016)             
2014J   J       -4.0 -18.304 0.070 Sand et al. (2016)             
2014J   J       -3.0 -18.294 0.030 Sand et al. (2016)             
2014J   J       -2.0 -18.244 0.040 Sand et al. (2016)             
2014J   J        1.0 -18.074 0.040 Sand et al. (2016)             
2014J   J        2.0 -18.014 0.030 Sand et al. (2016)             
2014J   J        3.0 -17.784 0.030 Sand et al. (2016)             
2014J   J        5.0 -17.784 0.030 Sand et al. (2016)             
2014J   J        6.0 -17.644 0.020 Sand et al. (2016)             
2014J   J        7.0 -17.584 0.030 Sand et al. (2016)             
2014J   J        8.0 -17.364 0.030 Sand et al. (2016)             
2014J   J       10.0 -17.024 0.020 Sand et al. (2016)             
2014J   J       11.0 -16.794 0.040 Sand et al. (2016)             
2014J   J       14.1 -16.574 0.030 Sand et al. (2016)             
2014J   J       15.1 -16.554 0.030 Sand et al. (2016)             
2014J   J       16.1 -16.454 0.040 Sand et al. (2016)             
2014J   J       17.0 -16.524 0.030 Sand et al. (2016)             
2014J   J       18.1 -16.494 0.030 Sand et al. (2016)             
2014J   J       20.0 -16.554 0.020 Sand et al. (2016)             
2014J   J       28.0 -17.064 0.030 Sand et al. (2016)             
2014J   J       30.0 -17.134 0.030 Sand et al. (2016)             
2014J   J       40.0 -16.604 0.030 Sand et al. (2016)             
2014J   J       41.0 -16.434 0.030 Sand et al. (2016)             
2014J   J       47.0 -16.154 0.030 Sand et al. (2016)             
2014J   J       52.0 -15.654 0.040 Sand et al. (2016)             
2014J   J       55.0 -15.724 0.050 Sand et al. (2016)             
2014J   J       57.0 -15.504 0.050 Sand et al. (2016)             
2014J   J       61.0 -15.404 0.050 Sand et al. (2016)             
2014J   J       62.0 -15.194 0.050 Sand et al. (2016)             
2014J   J       71.0 -14.794 0.060 Sand et al. (2016)             
2014J   J      307.0 -11.804 0.217 This work                      
2014J   J      337.0 -11.804 0.217 This work                      
2014J   J      370.0 -12.004 0.217 This work                      
2014J   J      408.0 -12.104 0.217 This work                      
2014J   J      450.0 -11.504 0.217 This work                      
2014J   J      478.0 -11.304 0.217 This work                      
2014J   H      -10.0 -17.874 0.060 Sand et al. (2016)             
2014J   H       -8.9 -18.004 0.030 Sand et al. (2016)             
2014J   H       -7.9 -18.034 0.040 Sand et al. (2016)             
2014J   H       -7.0 -18.134 0.030 Sand et al. (2016)             
2014J   H       -6.0 -18.134 0.040 Sand et al. (2016)             
2014J   H       -5.0 -18.224 0.080 Sand et al. (2016)             
2014J   H       -4.0 -18.164 0.070 Sand et al. (2016)             
2014J   H       -3.0 -18.114 0.030 Sand et al. (2016)             
2014J   H       -1.9 -18.124 0.040 Sand et al. (2016)             
2014J   H        1.0 -17.974 0.050 Sand et al. (2016)             
2014J   H        2.0 -17.954 0.050 Sand et al. (2016)             
2014J   H        3.0 -17.984 0.050 Sand et al. (2016)             
2014J   H        5.1 -18.024 0.050 Sand et al. (2016)             
2014J   H        6.1 -17.934 0.040 Sand et al. (2016)             
2014J   H        7.0 -17.934 0.040 Sand et al. (2016)             
2014J   H        8.0 -17.884 0.040 Sand et al. (2016)             
2014J   H       10.0 -17.904 0.050 Sand et al. (2016)             
2014J   H       11.0 -17.854 0.040 Sand et al. (2016)             
2014J   H       14.1 -17.914 0.040 Sand et al. (2016)             
2014J   H       15.1 -17.944 0.040 Sand et al. (2016)             
2014J   H       16.1 -17.884 0.050 Sand et al. (2016)             
2014J   H       17.0 -17.964 0.040 Sand et al. (2016)             
2014J   H       18.1 -17.994 0.030 Sand et al. (2016)             
2014J   H       20.0 -18.024 0.030 Sand et al. (2016)             
2014J   H       28.0 -18.184 0.040 Sand et al. (2016)             
2014J   H       30.0 -18.144 0.040 Sand et al. (2016)             
2014J   H       40.0 -17.654 0.040 Sand et al. (2016)             
2014J   H       41.0 -17.474 0.040 Sand et al. (2016)             
2014J   H       47.0 -17.404 0.040 Sand et al. (2016)             
2014J   H       52.0 -17.024 0.040 Sand et al. (2016)             
2014J   H       55.0 -17.204 0.050 Sand et al. (2016)             
2014J   H       57.0 -16.814 0.050 Sand et al. (2016)             
2014J   H       61.0 -17.004 0.040 Sand et al. (2016)             
2014J   H       62.0 -16.654 0.050 Sand et al. (2016)             
2014J   H       71.0 -16.254 0.040 Sand et al. (2016)             
2014J   H      307.0 -12.704 0.217 This work                      
2014J   H      337.0 -12.604 0.217 This work                      
2014J   H      370.0 -12.804 0.217 This work                      
2014J   H      408.0 -12.704 0.217 This work                      
2014J   H      450.0 -12.304 0.217 This work                      
2014J   H      478.0 -12.004 0.217 This work                      
2014J   K      -10.0 -17.904 0.080 Sand et al. (2016)             
2014J   K       -8.9 -18.174 0.060 Sand et al. (2016)             
2014J   K       -7.9 -18.224 0.070 Sand et al. (2016)             
2014J   K       -6.9 -18.304 0.050 Sand et al. (2016)             
2014J   K       -6.0 -18.344 0.050 Sand et al. (2016)             
2014J   K       -5.0 -18.434 0.100 Sand et al. (2016)             
2014J   K       -4.0 -18.434 0.090 Sand et al. (2016)             
2014J   K       -3.0 -18.454 0.040 Sand et al. (2016)             
2014J   K       -1.9 -18.454 0.060 Sand et al. (2016)             
2014J   K        2.0 -18.354 0.070 Sand et al. (2016)             
2014J   K        3.0 -18.294 0.080 Sand et al. (2016)             
2014J   K        5.1 -18.294 0.070 Sand et al. (2016)             
2014J   K        6.1 -18.264 0.060 Sand et al. (2016)             
2014J   K        7.0 -18.254 0.060 Sand et al. (2016)             
2014J   K        8.1 -18.184 0.050 Sand et al. (2016)             
2014J   K       10.1 -18.224 0.060 Sand et al. (2016)             
2014J   K       11.0 -18.184 0.080 Sand et al. (2016)             
2014J   K       14.1 -18.144 0.070 Sand et al. (2016)             
2014J   K       15.1 -18.124 0.060 Sand et al. (2016)             
2014J   K       16.1 -18.164 0.060 Sand et al. (2016)             
2014J   K       17.0 -18.154 0.050 Sand et al. (2016)             
2014J   K       18.1 -18.124 0.050 Sand et al. (2016)             
2014J   K       20.0 -18.164 0.040 Sand et al. (2016)             
2014J   K       28.0 -18.204 0.040 Sand et al. (2016)             
2014J   K       30.0 -18.154 0.040 Sand et al. (2016)             
2014J   K       40.0 -17.524 0.040 Sand et al. (2016)             
2014J   K       41.0 -17.474 0.040 Sand et al. (2016)             
2014J   K       47.0 -17.354 0.040 Sand et al. (2016)             
2014J   K       52.0 -17.054 0.040 Sand et al. (2016)             
2014J   K       55.0 -17.054 0.040 Sand et al. (2016)             
2014J   K       57.0 -16.974 0.050 Sand et al. (2016)             
2014J   K       61.0 -16.724 0.050 Sand et al. (2016)             
2014J   K       62.0 -16.804 0.050 Sand et al. (2016)             
2014J   K       71.0 -16.354 0.050 Sand et al. (2016)             
2014J   K      307.0 -12.704 0.217 This work                      
2014J   K      337.0 -12.304 0.217 This work                      
2014J   K      370.0 -12.004 0.217 This work                      
2014J   K      408.0 -11.404 0.217 This work                      
2014J   K      450.0 -10.604 0.217 This work                      
2014J   K      478.0 -10.504 0.217 This work                      
2017erp F160W  197.1 -13.002 0.004 This work                      
2017erp F160W  209.1 -13.007 0.004 This work                      
2017erp F160W  234.1 -12.882 0.005 This work                      
2017erp F160W  247.0 -12.817 0.005 This work                      
2017erp F160W  264.6 -12.749 0.005 This work                      
2017erp F160W  336.0 -12.660 0.007 This work                      
2017erp F160W  394.4 -12.525 0.006 This work                      
2017erp F160W  445.7 -12.279 0.006 This work                      
2017erp F160W  554.3 -11.131 0.014 This work                      
2017erp F160W  585.5 -10.516 0.023 This work                      
2017erp F160W  605.5 -10.113 0.043 This work                      
2018gv  F160W   13.4 -17.648 0.001 This work                      
2018gv  F160W   25.4 -18.162 0.001 This work                      
2018gv  F160W   50.2 -17.315 0.001 This work                      
2018gv  F160W   62.1 -16.646 0.001 This work                      
2018gv  F160W   80.7 -15.691 0.001 This work                      
2018gv  F160W  222.5 -12.833 0.004 This work                      
2018gv  F160W  293.6 -12.667 0.004 This work                      
2018gv  F160W  317.5 -12.589 0.004 This work                      
2018gv  F160W  338.9 -12.567 0.004 This work                      
2018gv  F160W  380.7 -12.634 0.006 This work                      
2018gv  F160W  433.3 -12.416 0.005 This work                      
2018gv  F160W  488.2 -12.020 0.006 This work
2018gv  F160W  598.5 -10.219 0.030 This work                      
2019np  F160W   43.6 -17.580 0.001 This work                      
2019np  F160W   58.6 -16.875 0.001 This work                      
2019np  F160W   65.5 -16.475 0.001 This work                      
2019np  F160W   77.4 -15.892 0.001 This work                      
2019np  F160W   94.1 -15.158 0.001 This work                      
2019np  F160W  100.9 -14.847 0.001 This work                      
2019np  F160W  117.7 -14.298 0.002 This work                      


==> Data2.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Data behind Figure 3, upper panel
================================================================================
Byte-by-byte Description of file: fig3a_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label      Explanations
--------------------------------------------------------------------------------
   1-  6 A6     ---        Supernova  Supernova name
   8- 12 F5.3   mag/100d   dm100(H)   Decline in magnitude over 100 days after second H-band peak
  14- 18 F5.3   mag/100d e_dm100(H)   Error in dm(100)
  20- 26 F7.3   mag        <H>        Average absolute H-band magnitude along the plateau
  28- 32 F5.3   mag      e_<H>        Error in <H>
--------------------------------------------------------------------------------
2000cx 5.500 0.200 -11.100 0.200 
2001el 4.600 0.100 -12.600 0.200 
2003hv 5.300 0.100 -11.100 0.100 
2004eo 4.500 0.300 -13.100 0.300 
2012ht 4.980 0.030 -11.500 0.100 
2014J  4.250 0.110 -12.700 0.080 
2018gv 4.482 0.003 -12.600 0.100 


==> Data3.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Data behind Figure 3, lower panel
================================================================================
Byte-by-byte Description of file: fig3b_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units      Label      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    ---        Supernova  Supernova name
  12- 16 F5.3   mag/15d    dm15(B)    Decline in magnitude over 15 days after B-band peak
  18- 22 F5.3   mag/15d  e_dm15(B)    Error in dm15(B)
  24- 28 F5.3   mag/100d   dm100(H)   Decline in magnitude over 100 days after second H-band peak
  30- 34 F5.3   mag/100d e_dm100(H)   Error in dm100(H)
--------------------------------------------------------------------------------
Note (1):   Rows 1-8 are supernovae studied in this work. Rows 11-57 are normal,
            low-redshift supernovae studied by Avelino et al. (2019).
Note (2):   Supernovae designated "_CfA" or _"CSP" have light curves from both
            the CfA and CSP samples, respectively.
--------------------------------------------------------------------------------
2000cx     0.930 0.040 5.500 0.200 
2001el     1.130 0.040 4.600 0.100 
2003hv     1.640 0.040 5.300 0.100 
2004eo     1.460 0.010 4.500 0.300 
2012ht     1.390 0.050 4.980 0.030 
2013dy     0.920 0.010 3.331 0.003 
2014J      0.950 0.010 4.250 0.110 
2018gv     0.960 0.050 4.482 0.003 
1999ee     0.802 0.007 5.446 0.001 
2000bh     1.055 0.019 6.262 0.001 
2001bt     1.199 0.009 5.183 0.005 
2001cn     1.044 0.012 6.015 0.001 
2001cz     0.956 0.014 5.975 0.011 
2002dj     1.111 0.019 5.686 0.003 
2004ey     1.025 0.011 5.263 0.003 
2004S      1.052 0.021 6.040 0.002 
2005el_CfA 1.345 0.006 5.566 0.001 
2005el_CSP 1.370 0.006 5.636 0.004 
2005eq     0.838 0.009 4.349 0.004 
2005ki     1.365 0.004 4.104 0.009 
2005M      0.810 0.004 4.604 0.008 
2006D      1.460 0.013 7.999 0.003 
2006et     0.886 0.009 4.724 0.003 
2006kf     1.517 0.008 6.566 0.019 
2006le     0.796 0.009 7.790 0.007 
2006lf     1.406 0.010 8.560 0.004 
2007af     1.116 0.010 5.423 0.001 
2007as     1.120 0.023 6.201 0.015 
2007bc     1.282 0.012 5.872 0.009 
2007le_CfA 0.989 0.016 6.017 0.002 
2007le_CSP 1.027 0.016 4.697 0.001 
2007sr     1.084 0.015 4.667 0.001 
2007st     1.486 0.019 8.641 0.012 
2008af     1.178 0.010 4.101 0.005 
2008bc     1.015 0.019 4.793 0.002 
2008C      1.075 0.019 6.662 0.005 
2008fl     1.328 0.006 6.367 0.004 
2008gp     1.017 0.008 5.203 0.019 
2008hs     1.531 0.015 7.512 0.009 
2008hv_CfA 1.291 0.012 5.679 0.002 
2008hv_CSP 1.328 0.006 5.013 0.002 
2008ia     1.340 0.009 5.950 0.003 
2008Z      0.844 0.019 2.950 0.004 
2009aa     1.172 0.008 6.713 0.005 
2009ag     1.088 0.019 5.772 0.001 
2009an     1.327 0.010 6.358 0.004 
2009Y      1.063 0.023 3.963 0.001 
2010iw     0.876 0.019 4.670 0.009 
2010kg     1.194 0.011 5.155 0.007 
2011ae     0.796 0.020 4.854 0.001 
2011ao     1.012 0.018 4.622 0.004 
2011B      1.174 0.005 4.995 0.003 
2011by     1.053 0.008 4.083 0.004 
2011df     0.923 0.015 4.524 0.014 
2011K      0.796 0.021 4.551 0.006 


==> Data4.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Data behind Figure 4
================================================================================
Byte-by-byte Description of file: fig4_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label                          Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Supernova                      Supernova name
   9- 13 F5.1   d       Phase                          Phase, relative to B-band maximum light
  15- 19 F5.3   %       f(F160W)/(f(F350LP)+f(F160W))  Flux ratio of F160W to combined F160W and F350LP flux
  21- 25 F5.3   %     e_f(F160W)/(f(F350LP)+f(F160W))  Error in flux ratio
--------------------------------------------------------------------------------
Note (1):   Errors listes as 0.000 are formally smaller than 0.001.
--------------------------------------------------------------------------------
2012cg  582.8 0.363 0.028 
2012cg  591.1 0.344 0.033 
2012cg  609.0 0.319 0.040 
2012cg  616.8 0.334 0.041 
2012cg  642.6 0.343 0.048 
2012ht  346.1 0.077 0.006 
2012ht  354.2 0.106 0.007 
2012ht  373.1 0.124 0.009 
2012ht  380.2 0.147 0.009 
2012ht  406.0 0.172 0.010 
2013dy   76.4 0.125 0.000 
2013dy   84.4 0.114 0.000 
2013dy   91.1 0.097 0.000 
2013dy  103.1 0.068 0.000 
2013dy  111.5 0.058 0.000 
2013dy  136.6 0.048 0.001 
2017erp 197.1 0.053 0.001 
2017erp 209.1 0.043 0.001 
2017erp 234.1 0.052 0.002 
2017erp 247.0 0.058 0.002 
2017erp 264.6 0.070 0.003 
2017erp 336.0 0.115 0.006 
2017erp 394.4 0.228 0.010 
2017erp 445.7 0.348 0.014 
2017erp 554.6 0.362 0.041 
2017erp 585.5 0.283 0.061 
2018gv   13.4 0.197 0.006 
2018gv   25.4 0.272 0.007 
2018gv   50.2 0.176 0.002 
2018gv   62.1 0.129 0.000 
2018gv   80.7 0.085 0.000 
2018gv  222.5 0.041 0.001 
2018gv  293.6 0.083 0.002 
2018gv  317.5 0.088 0.003 
2018gv  338.9 0.113 0.003 
2018gv  380.7 0.164 0.006 
2018gv  433.3 0.284 0.008 
2018gv  488.2 0.423 0.013 
2018gv	598.5 0.279 0.063
2019np   43.6 0.256 0.004 
2019np   58.6 0.163 0.000 
2019np   65.5 0.126 0.000 
2019np   77.4 0.096 0.000 
2019np   94.1 0.071 0.000 
2019np  100.9 0.064 0.000 
2019np  117.7 0.041 0.000 


==> Data5.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Data behind Figure 5: Hubble Space Telescope grism spectrum of SN 2017erp
================================================================================
Byte-by-byte Description of file: fig5_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label       Explanations
--------------------------------------------------------------------------------
   1-  4 F4.2   um      Wavelength  Wavelength, in microns
   6- 11 F6.2   uJy     Flux        Flux, in micro Jy
  13- 17 F5.2   uJy   e_Flux        Flux error
--------------------------------------------------------------------------------
Note (1):   Original output of reduction pipeline. In Figure 5, the flux has
            been converted to erg/s/cm2/A.
Note (2):   In Figure 5, we show the wavelength range [1.1,1.6] microns. The
            edges of the spectrum suffer from instrumental systematics.
Note (3):   The ground-based spectra of SN 2017erp will be published in a 
            seperate paper.
--------------------------------------------------------------------------------
1.00  88.97 52.45 
1.02  25.83 26.03 
1.04  -7.44  9.57 
1.06   0.26  2.68 
1.08   1.30  0.77 
1.10   0.34  0.45 
1.12   1.04  0.34 
1.14   0.78  0.28 
1.16   0.81  0.36 
1.18   0.22  0.35 
1.20   0.15  0.30 
1.22   0.11  0.32 
1.24   0.94  0.27 
1.26   1.30  0.30 
1.28   1.30  0.33 
1.30   1.14  0.34 
1.32   0.58  0.28 
1.34   0.57  0.24 
1.36   1.00  0.29 
1.38   0.94  0.26 
1.40   0.50  0.23 
1.42   0.60  0.30 
1.44   1.11  0.36 
1.46   1.56  0.29 
1.48   0.31  0.34 
1.50  -0.06  0.32 
1.52   0.57  0.28 
1.54   0.58  0.28 
1.56   0.75  0.37 
1.58   1.22  0.36 
1.60   0.67  0.29 
1.62   1.02  0.33 
1.64   2.17  0.46 
1.66   3.59  0.50 
1.68   5.35  1.13 
1.70  15.80  3.05 
1.72  15.74  7.14 
1.74  45.69 15.93 
1.76 239.10 58.14 


==> Table1.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Supplementary Table 1
================================================================================
Byte-by-byte Description of file: table1_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---     Name      Supernova name
   9- 15 F7.1   d       MJD       Modified Julian Date
  17- 21 F5.1   d       Phase     Phase, relative to B-band maximum light
  23- 28 A6     ---     Filter    Hubble Space Telescope filter
  30- 33 I4     s       Exposure  Total exposure time
  35- 40 F6.3   mag     PSFphot   Point-spread function photometry
  42- 46 F5.3   mag   e_PSFphot   Error in PSF photometry
  48- 53 F6.3   mag     Aperphot  Aperture photometry (0.4 arcsec diameter)
  55- 59 F5.3   mag   e_Aperphot  Error in aperture photometry
--------------------------------------------------------------------------------
Note (1):   Entries without PSF photometry values denote visits where Dolphot reported the target as saturated; the aperture photometry of these visits may thus be overestimated. 
--------------------------------------------------------------------------------
2012ht  56627.0 331.4 F350LP 1200              20.923 0.002 
2012ht  56627.0 331.4 F555W   936              20.569 0.003 
2012ht  56634.8 339.2 F350LP 1200 20.861 0.002 21.059 0.002 
2012ht  56634.8 339.2 F814W   936 20.613 0.006 20.767 0.006 
2012ht  56641.7 346.1 F350LP 1260 20.980 0.002 21.124 0.002 
2012ht  56641.7 346.1 F160W   906 20.610 0.010 20.590 0.100 
2012ht  56649.8 354.2 F350LP 1260 21.167 0.003 21.258 0.002 
2012ht  56649.8 354.2 F160W   906 20.377 0.007 20.340 0.080 
2012ht  56656.4 360.7 F350LP 1230 21.172 0.003 21.318 0.003 
2012ht  56656.4 360.7 F814W   900 20.845 0.007 20.998 0.007 
2012ht  56661.7 366.1 F350LP 1200 21.257 0.003 21.394 0.003 
2012ht  56661.7 366.1 F814W   938 20.877 0.007 21.022 0.007 
2012ht  56668.7 373.1 F350LP 1260 21.307 0.003 21.598 0.003 
2012ht  56668.7 373.1 F160W   906 20.423 0.009 20.490 0.090 
2012ht  56675.8 380.2 F350LP 1260 21.378 0.004 21.684 0.003 
2012ht  56675.8 380.2 F160W   906 20.352 0.007 20.360 0.080 
2012ht  56684.8 389.2 F350LP 1200 21.557 0.003 21.706 0.003 
2012ht  56684.8 389.2 F555W   936 21.269 0.005 21.411 0.005 
2012ht  56691.8 396.2 F350LP 1200 21.788 0.005 21.904 0.004 
2012ht  56691.8 396.2 F814W   938 21.171 0.008 21.328 0.009 
2012ht  56701.6 406.0 F350LP 1260 21.770 0.004 21.912 0.004 
2012ht  56701.6 406.0 F160W   906 20.414 0.007 20.380 0.080 
2013dy  56563.0  61.9 F350LP 1200              16.833 0.001 
2013dy  56563.1  62.0 F555W   930              16.354 0.001 
2013dy  56570.2  69.1 F350LP 1200              16.990 0.001 
2013dy  56570.2  69.1 F814W   934              15.920 0.001 
2013dy  56577.5  76.4 F350LP 1254              16.971 0.001 
2013dy  56577.5  76.4 F160W   906 15.773 0.001 15.588 0.003 
2013dy  56585.5  84.4 F350LP 1254              17.247 0.001 
2013dy  56585.5  84.4 F160W   906 15.997 0.001 15.975 0.004 
2013dy  56592.2  91.1 F350LP 1230              17.317 0.001 
2013dy  56592.2  91.1 F160W   906 16.224 0.001 16.245 0.005 
2013dy  56598.3  97.2 F350LP 1200              17.459 0.001 
2013dy  56598.4  97.3 F814W   934              16.761 0.002 
2013dy  56604.2 103.1 F350LP 1254              17.512 0.001 
2013dy  56604.2 103.1 F160W   906 16.698 0.001 16.863 0.008 
2013dy  56612.6 111.5 F350LP 1254              17.569 0.001 
2013dy  56612.6 111.5 F160W   906 17.005 0.002 17.110 0.010 
2013dy  56620.9 119.8 F350LP 1230              17.705 0.001 
2013dy  56620.9 119.8 F555W   900              17.284 0.001 
2013dy  56627.7 126.6 F350LP 1230              17.812 0.001 
2013dy  56627.8 126.7 F814W   900 17.026 0.002 17.228 0.001 
2013dy  56637.7 136.6 F350LP 1254              17.947 0.001 
2013dy  56637.7 136.6 F160W   906 17.681 0.002 17.700 0.020 
2017erp 58131.7 197.1 F350LP 1131              19.335 0.001 
2017erp 58131.7 197.1 F160W  1006 19.343 0.004 19.070 0.030 
2017erp 58134.7 200.1 F350LP 1173              19.372 0.001 
2017erp 58134.7 200.1 F814W   930 18.784 0.003 18.936 0.003 
2017erp 58143.7 209.1 F350LP 1128 19.139 0.001 19.285 0.001 
2017erp 58143.7 209.1 F160W  1006 19.338 0.004 19.250 0.040 
2017erp 58150.0 215.4 F350LP 1173 19.229 0.001 19.379 0.001 
2017erp 58150.0 215.4 F814W   930 18.969 0.003 19.118 0.003 
2017erp 58158.0 223.4 F350LP 1173 19.356 0.001 19.504 0.001 
2017erp 58158.0 223.4 F555W   930 19.046 0.002 19.207 0.002 
2017erp 58168.7 234.1 F350LP 1128 19.524 0.001 19.658 0.001 
2017erp 58168.7 234.1 F160W  1006 19.463 0.005 19.410 0.040 
2017erp 58181.6 247.0 F350LP 1128 19.712 0.001 19.849 0.001 
2017erp 58181.6 247.0 F160W  1006 19.528 0.005 19.470 0.050 
2017erp 58199.2 264.6 F350LP 1128 19.919 0.002 20.122 0.002 
2017erp 58199.2 264.6 F160W  1006 19.596 0.005 19.530 0.050 
2017erp 58221.4 286.8 F350LP 1173 20.246 0.002 20.400 0.002 
2017erp 58221.4 286.8 F814W   930 19.825 0.004 19.974 0.004 
2017erp 58229.2 294.6 F350LP 1173 20.360 0.002 20.510 0.002 
2017erp 58229.2 294.6 F555W   930 20.115 0.003 20.244 0.003 
2017erp 58270.6 336.0 F350LP 1128 20.857 0.003 21.025 0.003 
2017erp 58270.6 336.0 F160W  1006 19.685 0.007 19.840 0.060 
2017erp 58329.0 394.4 F350LP 1128 21.689 0.004 21.840 0.005 
2017erp 58329.0 394.4 F160W  1006 19.820 0.006 19.760 0.060 
2017erp 58380.3 445.7 F350LP 1128 22.526 0.006 22.560 0.010 
2017erp 58380.3 445.7 F160W  1006 20.066 0.006 19.840 0.070 
2017erp 58488.9 554.3 F350LP 1128 23.920 0.010 23.830 0.030 
2017erp 58488.9 554.3 F160W  1006 21.210 0.010 21.000 0.200 
2017erp 58520.7 585.5 F350LP 1128 24.050 0.010 24.010 0.030 
2017erp 58520.7 585.5 F160W  1006 21.830 0.020 21.600 0.300 
2017erp 58540.1 605.5 F160W   456 22.230 0.040 21.800 0.400 
2018gv  58163.6  13.4 F350LP 1071              16.120 0.050 
2018gv  58163.6  13.4 F160W   899 14.523 0.001 14.347 0.001 
2018gv  58166.5  16.3 F350LP 1056              16.110 0.050 
2018gv  58166.5  16.3 F814W   876              14.848 0.004 
2018gv  58170.5  20.3 F350LP 1056              16.210 0.040 
2018gv  58170.5  20.3 F555W   876              15.680 0.040 
2018gv  58175.6  25.4 F350LP 1071              16.180 0.040 
2018gv  58175.6  25.4 F160W   899 14.009 0.001 13.953 0.001 
2018gv  58181.9  31.7 F350LP 1065              16.320 0.040 
2018gv  58181.9  31.7 F814W   876              14.710 0.010 
2018gv  58189.4  39.2 F350LP 1173              16.450 0.030 
2018gv  58189.4  39.2 F555W   930              16.123 0.003 
2018gv  58200.4  50.2 F350LP 1128              16.500 0.010 
2018gv  58200.4  50.2 F160W   999 14.856 0.001 14.887 0.001 
2018gv  58212.3  62.1 F350LP 1128              16.706 0.001 
2018gv  58212.3  62.1 F160W   999 15.525 0.001 15.480 0.001 
2018gv  58230.9  80.7 F350LP 1128              17.097 0.001 
2018gv  58230.9  80.7 F160W   999 16.480 0.001 16.376 0.002 
2018gv  58253.2 103.0 F350LP 1173              17.323 0.001 
2018gv  58253.2 103.0 F814W   930              17.190 0.001 
2018gv  58372.7 222.5 F350LP 1128              19.098 0.001 
2018gv  58372.7 222.5 F160W  1006 19.338 0.004 19.240 0.030 
2018gv  58443.8 293.6 F350LP 1128              20.120 0.002 
2018gv  58443.8 293.6 F160W  1006 19.504 0.004 19.430 0.040 
2018gv  58467.7 317.5 F350LP 1128              20.243 0.002 
2018gv  58467.7 317.5 F160W  1006 19.582 0.004 19.480 0.040 
2018gv  58489.1 338.9 F350LP 1128              20.542 0.002 
2018gv  58489.1 338.9 F160W  1006 19.604 0.004 19.480 0.040 
2018gv  58530.9 380.7 F350LP 1128 20.949 0.003 21.173 0.003 
2018gv  58530.9 380.7 F160W  1006 19.537 0.006 19.650 0.040 
2018gv  58583.5 433.3 F350LP 1140 21.885 0.004 21.964 0.005 
2018gv  58583.5 433.3 F160W  1105 19.755 0.005 19.674 0.050 
2018gv  58638.4 488.2 F350LP 1140 22.548 0.008 22.899 0.009 
2018gv  58638.4 488.2 F160W  1105 20.156 0.006 19.940 0.060 
2018gv  58748.7 598.5 F350LP 1140 23.951 0.013 24.156 0.026
2018gv  58748.7 598.5 F160W  1105 21.957 0.030 21.894 0.344
2019np  58546.1  36.2 F350LP 1000              16.890 0.030 
2019np  58546.2  36.3 F555W  1176              16.510 0.003 
2019np  58553.4  43.5 F350LP 1000              17.030 0.030 
2019np  58553.5  43.6 F160W  1206 15.010 0.001 14.973 0.001 
2019np  58568.5  58.6 F350LP 1000              17.274 0.001 
2019np  58568.5  58.6 F160W  1206 15.715 0.001 15.839 0.001 
2019np  58575.4  65.5 F350LP 1000              17.196 0.001 
2019np  58575.4  65.5 F160W  1206 16.115 0.001 16.082 0.001 
2019np  58580.9  71.0 F350LP 1000              17.308 0.001 
2019np  58580.9  71.0 F555W  1176              17.626 0.001 
2019np  58587.3  77.4 F350LP 1000              17.442 0.001 
2019np  58587.3  77.4 F160W  1206 16.698 0.001 16.661 0.001 
2019np  58595.1  85.2 F350LP 1000              17.708 0.001 
2019np  58595.1  85.2 F814W  1176              16.832 0.001 
2019np  58603.9  94.0 F350LP 1000              17.850 0.001 
2019np  58604.1  94.1 F160w  1206 17.432 0.001 17.420 0.002 
2019np  58610.8 100.9 F350LP 1000              17.979 0.001 
2019np  58610.8 100.9 F160W  1206 17.743 0.001 17.676 0.003 
2019np  58620.6 110.7 F350LP 1000              18.081 0.001 
2019np  58620.6 110.7 F814W  1176 17.292 0.001 17.443 0.001 
2019np  58627.6 117.7 F350LP 1000              18.246 0.001 
2019np  58627.6 117.7 F160W  1206 18.292 0.002 18.464 0.005 


==> Table2.txt <==
Title: A year-long plateau in the late-time near-infrared light curves of Type Ia supernovae
Authors: Or Graur, Kate Maguire, Russell Ryan, Matt Nicholl, Arturo Avelino, Adam G. Riess, Luke Shingles, Ivo R. Seitenzahl, Robert Fisher
Table: Supplementary Table 2
================================================================================
Byte-by-byte Description of file: table2_MRF.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  7 F7.1   d       MJD    Modified Julian Date
   9- 11 I3     d       Phase  Phase, relative to B-band maximum light
  13- 16 F4.1   mag     Jmag   Synthetic J-band photometry
  18- 21 F4.1   mag     Hmag   Synthetic H-band photometry
  23- 26 F4.1   mag     Kmag   Synthetic K-band photometry
--------------------------------------------------------------------------------
Note (1):   All synthetic photometry are on the Vega system and have an estimated uncertainty of 20\% or 0.2 mag.
--------------------------------------------------------------------------------
56979.4 307 15.9 15.0 15.0 
57009.3 337 15.9 15.1 15.4 
57042.4 370 15.7 14.9 15.7 
57096.1 408 15.6 15.0 16.3 
57137.9 450 16.2 15.4 17.1 
57166.3 478 16.4 15.7 17.2 

